Equatorial anti-rotating day side wind flow in WASP-43b elicited by deep wind jets?

We present WASP-43b climate simulations with deep wind jets (down to 700~bar) that are linked to retrograde (westward) flow at the equatorial day side for $p<0.1$~bar. Retrograde flow inhibits efficient eastward heat transport and naturally explains the small hotspot shift and large day-night-side gradient of WASP-43b ($P_{\text{orb}}=P_{\text{rot}}=0.8135$~days) observed with Spitzer. We find that deep wind jets are mainly associated with very fast rotations ($P_{\text{rot}}=P_{\text{orb}}\leq 1.5$~days) which correspond to the Rhines length smaller than $2$ planetary radii. We also diagnose wave activity that likely gives rise to deviations from superrotation. Further, we show that we can achieve full steady state in our climate simulations by imposing a deep forcing regime for $p>10$~bar: convergence time scale $\tau_{\text{conv}}=10^6-10^8$~s to a common adiabat, as well as linear drag at depth ($p\geq 200$~bar), which mimics to first order magnetic drag. Lower boundary stability and the deep forcing assumptions were also tested with climate simulations for HD~209458b ($P_{\text{orb}}=P_{\text{rot}}=3.5$~days). HD~209458b simulations always show shallow wind jets (never deeper than 100~bar) and unperturbed superrotation. If we impose a fast rotation ($P_{\text{orb}}=P_{\text{rot}}=0.8135$~days), also the HD~209458b-like simulation shows equatorial retrograde flow at the day side. We conclude that the placement of the lower boundary at $p=200$~bar is justified for slow rotators like HD~209458b, but we suggest that it has to be placed deeper for fast-rotating, dense hot Jupiters ($P_{\text{orb}}\leq 1.5$~days) like WASP-43b. Our study highlights that the deep atmosphere may have a strong influence on the observable atmospheric flow in some hot Jupiters.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
